Variationally correct loss functions for nonlinear parametric problems and their neural approximations

We construct computable a posteriori error estimators for parametric families of nonlinear elliptic problems by measuring the residual of a variational formulation in the dual norm of a closed subspace of the test space. A single abstract theorem shows that the resulting estimator is bounded above and below by the error in the trial norm, i.e., it is a variationally correct loss function. Two instances are covered. The first considers an $L_2$-like test space, yielding a nonlinear first-order system least-squares loss function that certifies arbitrary, possibly meshless, approximations. The second breaks the test space, yielding a nonlinear discontinuous Petrov-Galerkin loss function computed by element-local problems. All assumptions are verified for quasilinear diffusion, including monotone fluxes and semilinear problems, and a nonlocal Kirchhoff model. Numerical studies train neural networks approximating the parameter-to-solution maps with the latter loss and measure the ratio of loss to squared error.

==> data/ndpg_c5_meshcmin_kirchhoff.dat <==
# kirchhoff 2x2 tiling, contrast 5, n_train=4096, l=5; rooted cumulative minimum per mesh, *fem = epoch-independent FEM level of that space
epoch h02 h02fem h012 h012fem h01 h01fem h008 h008fem
1.00000000e+03 7.60824020e-02 7.37880979e-02 6.05110052e-02 4.45840349e-02 4.58949878e-02 3.81220189e-02 3.80824151e-02 2.92216108e-02
3.00000000e+03 7.60824020e-02 7.37880979e-02 5.70631181e-02 4.45840349e-02 4.58949878e-02 3.81220189e-02 3.80824151e-02 2.92216108e-02
5.00000000e+03 7.58443229e-02 7.37880979e-02 5.49782951e-02 4.45840349e-02 4.58949878e-02 3.81220189e-02 3.80824151e-02 2.92216108e-02
7.00000000e+03 7.40174317e-02 7.37880979e-02 4.52774435e-02 4.45840349e-02 4.24922561e-02 3.81220189e-02 3.80824151e-02 2.92216108e-02
9.00000000e+03 7.39870939e-02 7.37880979e-02 4.52774435e-02 4.45840349e-02 4.02245389e-02 3.81220189e-02 3.51396055e-02 2.92216108e-02
1.10000000e+04 7.38566682e-02 7.37880979e-02 4.48315934e-02 4.45840349e-02 3.87600780e-02 3.81220189e-02 3.04140698e-02 2.92216108e-02
1.30000000e+04 7.38226062e-02 7.37880979e-02 4.47307263e-02 4.45840349e-02 3.87237065e-02 3.81220189e-02 3.02382706e-02 2.92216108e-02
1.50000000e+04 7.38224147e-02 7.37880979e-02 4.46837199e-02 4.45840349e-02 3.87237065e-02 3.81220189e-02 3.02382706e-02 2.92216108e-02
1.70000000e+04 7.38167842e-02 7.37880979e-02 4.46837199e-02 4.45840349e-02 3.85119859e-02 3.81220189e-02 2.95809143e-02 2.92216108e-02
1.90000000e+04 7.38091824e-02 7.37880979e-02 4.46837199e-02 4.45840349e-02 3.83969503e-02 3.81220189e-02 2.94875627e-02 2.92216108e-02
2.10000000e+04 7.38091824e-02 7.37880979e-02 4.46601492e-02 4.45840349e-02 3.83969503e-02 3.81220189e-02 2.94875627e-02 2.92216108e-02
2.30000000e+04 7.38091824e-02 7.37880979e-02 4.46601492e-02 4.45840349e-02 3.83601967e-02 3.81220189e-02 2.94032638e-02 2.92216108e-02
2.50000000e+04 7.38091824e-02 7.37880979e-02 4.46342080e-02 4.45840349e-02 3.83601967e-02 3.81220189e-02 2.94032638e-02 2.92216108e-02


==> data/ndpg_c5_meshcmin_ndpg.dat <==
# ndpg 2x2 tiling, contrast 5, n_train=4096, l=5; rooted cumulative minimum per mesh, *fem = epoch-independent FEM level of that space
epoch h02 h02fem h012 h012fem h01 h01fem h008 h008fem
1.00000000e+03 4.17440275e-02 3.23486728e-02 2.42547016e-02 1.92235069e-02 6.65851760e-02 1.58462857e-02 1.88879580e-01 1.24411295e-02
3.00000000e+03 4.02627793e-02 3.23486728e-02 2.42547016e-02 1.92235069e-02 3.25512212e-02 1.58462857e-02 4.84716478e-02 1.24411295e-02
5.00000000e+03 3.61164847e-02 3.23486728e-02 2.42547016e-02 1.92235069e-02 3.25512212e-02 1.58462857e-02 3.42783089e-02 1.24411295e-02
7.00000000e+03 3.24160533e-02 3.23486728e-02 2.00687372e-02 1.92235069e-02 2.41404897e-02 1.58462857e-02 2.84360607e-02 1.24411295e-02
9.00000000e+03 3.24160533e-02 3.23486728e-02 1.95317836e-02 1.92235069e-02 1.73510906e-02 1.58462857e-02 1.71371594e-02 1.24411295e-02
1.10000000e+04 3.23777154e-02 3.23486728e-02 1.95317836e-02 1.92235069e-02 1.61318448e-02 1.58462857e-02 1.48730562e-02 1.24411295e-02
1.30000000e+04 3.23777154e-02 3.23486728e-02 1.93248153e-02 1.92235069e-02 1.61308254e-02 1.58462857e-02 1.30241524e-02 1.24411295e-02
1.50000000e+04 3.23658663e-02 3.23486728e-02 1.93248153e-02 1.92235069e-02 1.61308254e-02 1.58462857e-02 1.30241524e-02 1.24411295e-02
1.70000000e+04 3.23658663e-02 3.23486728e-02 1.93248153e-02 1.92235069e-02 1.60199029e-02 1.58462857e-02 1.30241524e-02 1.24411295e-02
1.90000000e+04 3.23577403e-02 3.23486728e-02 1.92551963e-02 1.92235069e-02 1.60199029e-02 1.58462857e-02 1.30241524e-02 1.24411295e-02
2.10000000e+04 3.23551241e-02 3.23486728e-02 1.92546598e-02 1.92235069e-02 1.59275751e-02 1.58462857e-02 1.27577249e-02 1.24411295e-02
2.30000000e+04 3.23551241e-02 3.23486728e-02 1.92546598e-02 1.92235069e-02 1.59275751e-02 1.58462857e-02 1.27577249e-02 1.24411295e-02
2.50000000e+04 3.23551241e-02 3.23486728e-02 1.92546598e-02 1.92235069e-02 1.58681203e-02 1.58462857e-02 1.25794811e-02 1.24411295e-02


==> data/ndpg_c5_trainsetcmin_kirchhoff.dat <==
# kirchhoff 2x2 tiling, contrast 5, h=0.1, l=5; rooted cumulative minimum per training-set size, *fem = the single FEM level of the shared trial space
epoch n256 n256fem n1024 n1024fem n4096 n4096fem
1.00000000e+03 1.85727202e-01 3.81220189e-02 7.44975507e-02 3.81220189e-02 4.58949878e-02 3.81220189e-02
3.00000000e+03 7.07973815e-02 3.81220189e-02 7.44975507e-02 3.81220189e-02 4.58949878e-02 3.81220189e-02
5.00000000e+03 7.07973815e-02 3.81220189e-02 5.72470959e-02 3.81220189e-02 4.58949878e-02 3.81220189e-02
7.00000000e+03 7.07973815e-02 3.81220189e-02 5.04948890e-02 3.81220189e-02 4.24922561e-02 3.81220189e-02
9.00000000e+03 7.07973815e-02 3.81220189e-02 4.98628708e-02 3.81220189e-02 4.02245389e-02 3.81220189e-02
1.10000000e+04 7.07973815e-02 3.81220189e-02 4.98628708e-02 3.81220189e-02 3.87600780e-02 3.81220189e-02
1.30000000e+04 7.07973815e-02 3.81220189e-02 4.98628708e-02 3.81220189e-02 3.87237065e-02 3.81220189e-02
1.50000000e+04 6.68508472e-02 3.81220189e-02 4.86790289e-02 3.81220189e-02 3.87237065e-02 3.81220189e-02
1.70000000e+04 6.68508472e-02 3.81220189e-02 4.75747903e-02 3.81220189e-02 3.85119859e-02 3.81220189e-02
1.90000000e+04 6.68508472e-02 3.81220189e-02 4.75747903e-02 3.81220189e-02 3.83969503e-02 3.81220189e-02
2.10000000e+04 6.68508472e-02 3.81220189e-02 4.75747903e-02 3.81220189e-02 3.83969503e-02 3.81220189e-02
2.30000000e+04 6.68508472e-02 3.81220189e-02 4.49009870e-02 3.81220189e-02 3.83601967e-02 3.81220189e-02
2.50000000e+04 6.68508472e-02 3.81220189e-02 4.49009870e-02 3.81220189e-02 3.83601967e-02 3.81220189e-02


==> data/ndpg_c5_trainsetcmin_ndpg.dat <==
# ndpg 2x2 tiling, contrast 5, h=0.1, l=5; rooted cumulative minimum per training-set size, *fem = the single FEM level of the shared trial space
epoch n256 n256fem n1024 n1024fem n4096 n4096fem
1.00000000e+03 1.38028269e-01 1.58462857e-02 8.50957803e-02 1.58462857e-02 6.65851760e-02 1.58462857e-02
3.00000000e+03 9.62401656e-02 1.58462857e-02 8.50957803e-02 1.58462857e-02 3.25512212e-02 1.58462857e-02
5.00000000e+03 9.62401656e-02 1.58462857e-02 4.41009228e-02 1.58462857e-02 3.25512212e-02 1.58462857e-02
7.00000000e+03 9.62401656e-02 1.58462857e-02 4.06203400e-02 1.58462857e-02 2.41404897e-02 1.58462857e-02
9.00000000e+03 7.99512465e-02 1.58462857e-02 3.87563948e-02 1.58462857e-02 1.73510906e-02 1.58462857e-02
1.10000000e+04 7.99512465e-02 1.58462857e-02 3.84908728e-02 1.58462857e-02 1.61318448e-02 1.58462857e-02
1.30000000e+04 7.93897083e-02 1.58462857e-02 2.42257192e-02 1.58462857e-02 1.61308254e-02 1.58462857e-02
1.50000000e+04 7.93897083e-02 1.58462857e-02 2.42257192e-02 1.58462857e-02 1.61308254e-02 1.58462857e-02
1.70000000e+04 7.67061284e-02 1.58462857e-02 2.42257192e-02 1.58462857e-02 1.60199029e-02 1.58462857e-02
1.90000000e+04 7.67061284e-02 1.58462857e-02 2.42257192e-02 1.58462857e-02 1.60199029e-02 1.58462857e-02
2.10000000e+04 7.67061284e-02 1.58462857e-02 2.42257192e-02 1.58462857e-02 1.59275751e-02 1.58462857e-02
2.30000000e+04 7.67061284e-02 1.58462857e-02 2.42257192e-02 1.58462857e-02 1.59275751e-02 1.58462857e-02
2.50000000e+04 7.19075810e-02 1.58462857e-02 2.42257192e-02 1.58462857e-02 1.58681203e-02 1.58462857e-02


==> data/ndpg_depth_kirchhoff.dat <==
# kirchhoff 5x5 tiling, contrast 30, k=0, h=0.1, n_train=4096; rooted held-out residual, lN = depth N, lNbest = running minimum
epoch l1 l3 l5 l7 l1best l3best l5best l7best
1.00000000e+03 4.36372587e-01 4.80073817e-01 5.10682194e-01 4.58293063e-01 4.36372587e-01 4.80073817e-01 5.10682194e-01 4.58293063e-01
2.00000000e+03 3.64575240e-01 3.15470965e-01 3.56263063e-01 3.24555955e-01 3.64575240e-01 3.15470965e-01 3.56263063e-01 3.24555955e-01
3.00000000e+03 3.52663581e-01 3.55884837e-01 2.95988222e-01 1.86543914e-01 3.52663581e-01 3.15470965e-01 2.95988222e-01 1.86543914e-01
4.00000000e+03 2.38777604e-01 3.23681159e-01 1.67326315e-01 6.88795009e-02 2.38777604e-01 3.15470965e-01 1.67326315e-01 6.88795009e-02
5.00000000e+03 2.52590069e-01 2.60756675e-01 7.24259051e-02 6.38713907e-02 2.38777604e-01 2.60756675e-01 7.24259051e-02 6.38713907e-02
6.00000000e+03 2.29675648e-01 1.14380217e-01 6.55405928e-02 6.31885338e-02 2.29675648e-01 1.14380217e-01 6.55405928e-02 6.31885338e-02
7.00000000e+03 2.54409593e-01 7.30401697e-02 6.30198282e-02 6.03086665e-02 2.29675648e-01 7.30401697e-02 6.30198282e-02 6.03086665e-02
8.00000000e+03 1.47504671e-01 6.72804685e-02 6.60972679e-02 6.04600394e-02 1.47504671e-01 6.72804685e-02 6.30198282e-02 6.03086665e-02
9.00000000e+03 8.95388530e-02 6.73792988e-02 6.07311246e-02 5.91506344e-02 8.95388530e-02 6.72804685e-02 6.07311246e-02 5.91506344e-02
1.00000000e+04 6.46745860e-02 6.61002038e-02 6.48006784e-02 5.79224745e-02 6.46745860e-02 6.61002038e-02 6.07311246e-02 5.79224745e-02


==> data/ndpg_depth_ndpg.dat <==
# ndpg 5x5 tiling, contrast 30, k=0, h=0.1, n_train=4096; rooted held-out residual, lN = depth N, lNbest = running minimum
epoch l1 l3 l5 l7 l1best l3best l5best l7best
1.00000000e+03 3.14223821e-01 4.17152669e-01 4.76661430e-01 4.81985328e-01 3.14223821e-01 4.17152669e-01 4.76661430e-01 4.81985328e-01
2.00000000e+03 2.35993134e-01 3.76656914e-01 3.58154419e-01 3.09625634e-01 2.35993134e-01 3.76656914e-01 3.58154419e-01 3.09625634e-01
3.00000000e+03 3.58933261e-01 3.58432588e-01 3.07482757e-01 2.34153602e-01 2.35993134e-01 3.58432588e-01 3.07482757e-01 2.34153602e-01
4.00000000e+03 1.99598699e-01 3.02117278e-01 1.68489699e-01 6.70644304e-02 1.99598699e-01 3.02117278e-01 1.68489699e-01 6.70644304e-02
5.00000000e+03 2.62111584e-01 2.10398203e-01 5.48850900e-02 4.09635350e-02 1.99598699e-01 2.10398203e-01 5.48850900e-02 4.09635350e-02
6.00000000e+03 2.47280205e-01 7.85544483e-02 4.14436890e-02 3.73724402e-02 1.99598699e-01 7.85544483e-02 4.14436890e-02 3.73724402e-02
7.00000000e+03 2.38413627e-01 4.90154839e-02 4.47435224e-02 3.58764953e-02 1.99598699e-01 4.90154839e-02 4.14436890e-02 3.58764953e-02
8.00000000e+03 1.86421074e-01 3.74940197e-02 4.52447954e-02 3.59554942e-02 1.86421074e-01 3.74940197e-02 4.14436890e-02 3.58764953e-02
9.00000000e+03 1.07786562e-01 4.61266179e-02 3.69860768e-02 3.54947302e-02 1.07786562e-01 3.74940197e-02 3.69860768e-02 3.54947302e-02
1.00000000e+04 4.61632173e-02 3.79609369e-02 3.64756204e-02 3.39219677e-02 4.61632173e-02 3.74940197e-02 3.64756204e-02 3.39219677e-02

